A Multi-Modal Wildfire Prediction and Personalized Early-Warning System Based on a Novel Machine Learning Framework

Wildfires are increasingly impacting the environment, human health and safety. Among the top 20 California wildfires, those in 2020-2021 burned more acres than the last century combined. California's 2018 wildfire season caused damages of $148.5 billion. Among millions of impacted people, those living with disabilities (around 15% of the world population) are disproportionately impacted due to inadequate means of alerts. In this project, a multi-modal wildfire prediction and personalized early warning system has been developed based on an advanced machine learning architecture. Sensor data from the Environmental Protection Agency and historical wildfire data from 2012 to 2018 have been compiled to establish a comprehensive wildfire database, the largest of its kind. Next, a novel U-Convolutional-LSTM (Long Short-Term Memory) neural network was designed with a special architecture for extracting key spatial and temporal features from contiguous environmental parameters indicative of impending wildfires. Environmental and meteorological factors were incorporated into the database and classified as leading indicators and trailing indicators, correlated to risks of wildfire conception and propagation respectively. Additionally, geological data was used to provide better wildfire risk assessment. This novel spatio-temporal neural network achieved >97% accuracy vs. around 76% using traditional convolutional neural networks, successfully predicting 2018's five most devastating wildfires 5-14 days in advance. Finally, a personalized early warning system, tailored to individuals with sensory disabilities or respiratory exacerbation conditions, was proposed. This technique would enable fire departments to anticipate and prevent wildfires before they strike and provide early warnings for at-risk individuals for better preparation, thereby saving lives and reducing economic damages.

==> bin.txt <==
\long\def\/*#1*/{}

\/*

\begin{table}[]
\begin{tabular}{@{}lllll@{}}
\toprule
References & Detection Technique & Technical Merit & Equipment Used & Technique Achievements & Technique Limitations \\
\midrule
Jain et al., 2020 [7] & Overview of Wildfire Management & N/A (review) & Various previous research and literature & Machine learning holds potential + has shown success with wildfire management & Limited work in wildfire prediction
Ban et al., 2020 [8] & CNN on Synthetic Aperture Radar (SAR) for Wildfires & 87\% F1 84\% ACC & SAR Satellites & Accurate wildfire progression monitoring in challenging topographic conditions & Can only detect burnt areas after being ravaged by fire\\
Molina-Pico et al., 2016 [9] & Wireless Sensor Networks (WSN) for Wildfires & 95\% Sensor  & 
ZigBee for computing, Meteorological sensors & Lays groundwork for WSNs on wildfires & Network effectiveness drops significantly within few kilometres \\
Kellheller et al., 2018 [10] & Outdoor Aerosol Sampler (OAS) Network for Wildfires & N/A & PM Sensors, Processing Systems, Battery/Solar Panels & Compact, weatherproof, and battery-powered. & Prone to failure in high PM2.5 environment. Dependent on battery.\\
Varela et al., 2020 [11] & Regression-based Wildfire Detection & 100\% Controlled ACC & WSN for Temperature, Humidity & Simple detection criteria & Conducted in controlled environment. Must be out of contact from Sun.\\
Sayad et al. 2019 [12] & Wildfire Prediction using Remote Sensing Techniques & 98.3\% ACC & Satellites for various vegetation and meteorological data & Created remote sensing database. Highly accurate classification. & Very narrow scope, hard to scale up\\
\bottomrule
\end{tabular}
\end{table}

*/
